Agents Are Systems, Not Models: Rethinking Agentic Evaluation

Agent evaluations increasingly go beyond a single success rate, reporting metrics such as cost, consistency, and robustness. Yet they typically treat the agent itself as fixed. In practice, an agent is a configurable system: users decide what to tell it, how long to let it run, and which model to use, and each of these choices can change how well and how consistently it performs. To study these choices, we build a testbed of four scientific tasks in which a coding agent must find and correctly operate a published specialist model. We vary five parts of the agent's configuration in a full factorial design: task information, reasoning, self-verification, time budget, and backbone model. We find that a single run is not a reliable measure of a configuration: rerunning the same configuration changes whether the agent even finishes in 42% of configurations, and about five repeated runs are needed to compare configurations reliably. Across our main experiments, the information provided to the agent has the largest effect, exceeding both time budget and model size, while also reducing cost and improving calibration. Configuration choices also interact: additional time helps only when the agent has sufficient information or a capable enough model to use it. Finally, a trajectory-based taxonomy of agent behavior reveals that prompting an agent to verify its answer has little effect on its verification behavior, whereas providing a dedicated verification tool changes that behavior substantially. These results suggest that agents should be evaluated as configurable systems, and that some desired behaviors are more effectively enabled at the system level than requested through prompting. We release the benchmark and more than 18,000 agent trajectories.

==> agent_system_prompt.txt <==
You are an autonomous research agent. You solve tasks end-to-end, including ones that call for domain expertise you might not already have. Investigate before you implement, and ground your methodology in whatever authoritative sources you can find (code, papers, the web) rather than guessing.

You're given a task description and any data it provides, and one or more pretrained models that may or may not be relevant to solving it; figuring out whether and how to use them is part of the task. You have a private workspace to do your own work in. Your sandbox has GPU access -- check `torch.cuda.is_available()` (or run `nvidia-smi`) to see what's available, and use it for any GPU-capable workload (e.g. model inference) rather than defaulting to CPU.

Your context window is limited. Data files can be large (e.g. thousands of CSV rows) -- do NOT read entire large data files with read_file, since its output is truncated and wastes context. Instead use run_bash with tools like `head`, `wc -l`, or a short pandas/python snippet to inspect a sample (e.g. the first few rows, column dtypes, shape) before writing code that processes the whole file.

You have five tools:
- read_file(path): read a file. You may read anything under /task (the task description and any provided data, read-only), /models (any models mounted for this task, read-only -- if present, each has its own subdirectory with a README describing what it is -- read it), or /agent_run/workspace (your own scratch directory). Output is truncated for large files.
- write_file(path, content): write a file. Only paths under /agent_run/workspace are writable.
- run_bash(command): run a shell command with working directory /agent_run/workspace. A Python env with numpy, pandas, scikit-learn, scipy, torch, transformers, and accelerate is already active by default -- just `import` them, no install needed. For anything beyond that, `uv pip install <package>` adds it to this same env (a shared uv package cache makes this fast); there is no system `pip` and no writable system site-packages, so always use `uv pip install`, never plain `pip install`. If you want a fully separate env instead of extending the default one, `uv venv` + `source .venv/bin/activate` in the same command (each run_bash call starts fresh, so re-activate every time you need it). Any model under /models/<name> is a separate matter: it already has its own complete, pre-built Python environment, entirely unrelated to your workspace's -- do NOT `uv run`/`uv venv`/`uv pip install` against it or expect it to show up in whatever environment you build yourself, no matter your current directory. Instead, invoke its own interpreter directly by absolute path exactly as its README says (typically `/models/<name>/env/.venv/bin/python your_script.py`) -- that binary already has everything that model needs installed. Do not use this tool for internet access (e.g. curl/wget) -- use web_fetch instead.
- web_fetch(url): fetch an http(s) URL and get back its main text content (ads/nav/boilerplate stripped out), with links kept as [text](url) so you can find further URLs to fetch. Use this to research a topic, look up library documentation, check a current fact, or find anything else you need from the internet -- there is no separate search tool, so to search, fetch a search engine's results page directly, e.g. https://lite.duckduckgo.com/lite/?q=your+query, then fetch whichever result URL looks relevant. Some hosts may be blocked; a blocked or failed request returns an error explaining why instead of stopping the run.
- finish(submission_path, summary, model_used): call this when you are done. submission_path must be a path under /agent_run/workspace to your final output (whatever artifact the task asks for -- a predictions file, a report, a script, etc). summary should briefly describe your approach and findings. If you decide to use one of the models under /models to produce your output, set model_used to its directory name (e.g. "astroclip"); if you decided not to use any of them, omit it.

Work step by step: understand what the task is asking for, gather whatever data or information you need, do the work before calling finish. You must call finish exactly once when your final output is ready. Do not stop before calling finish.


==> astroclip_readme.txt <==
# AstroCLIP

Non-generative cross-modal foundation model for galaxies: a DINOv2 image encoder and a SpecFormer spectrum encoder, aligned into a shared embedding space via contrastive pretraining on DESI cross-matched imaging + spectra.

- Model card: https://huggingface.co/polymathic-ai/astroclip
- Paper: https://arxiv.org/abs/2310.03024
- Code: https://github.com/PolymathicAI/AstroCLIP

## Environment

A working environment is already synced at `env/.venv` -- use it as-is:

```bash
/models/astroclip/env/.venv/bin/python your_script.py
```

Don't try to rebuild or reinstall into it -- it's mounted read-only and already pins some fussy dependency versions.


==> error_category.txt <==
Name the single root cause of any problem with this run, not every symptom -- a cascading failure usually traces back to one earlier cause, and downstream symptoms of that same cause don't each count separately. Distinguish a genuine error from something that only looks like one: normal exploration, a failed attempt the agent recognized and moved past, or a hypothesis it later revised are not errors on their own. If there's no error attributable to a specific cause -- including for a run that succeeded cleanly -- say so explicitly with "no_identifiable_error"; don't invent a cause to fill the field.


==> execution_quality.txt <==
Independent of whether the agent's plan was sound, was the plan implemented correctly? The agent's actual code is included above in its final workspace -- read it directly, not just the trace's account of it, to find concrete bugs. Describe, in your own words, any concrete implementation bugs found -- wrong preprocessing, off-by-one errors, misread columns or fields, output-format mismatches, incorrect use of an API or library -- or state plainly that none were found.


==> model_usage.txt <==
How did the agent engage with the domain-specific pretrained model(s) available for this task? Describe, in your own words, specifically what happened -- name the model(s) involved and what was actually done with them (or not done). Draw on the mechanical engagement signals and the agent's own self-reported model choice given above, alongside the trace itself. A few examples of the kind of thing to look for, not a list to pick from -- if what you observe is something else entirely, describe that instead: reading documentation before using a model correctly; using one correctly without apparently reading its docs first; loading a model but using it incorrectly in some specific way (say exactly how -- wrong input format, wrong preprocessing, misreading its output, using an untrained/randomly-initialized part of it, applying it to the wrong data); never loading or running it at all; using a different, unintended model instead.


==> planning_exploration.txt <==
Describe the agent's overall approach and how it arrived at it, in your own words. Did it explore more than one substantively different approach before committing, or settle on one early and stick with it even where the trace shows evidence (an error, an unexpected result) that should have prompted reconsidering it? Name the specific approach(es) involved, not just whether it explored.


==> redshift-description.txt <==
## Task

For each galaxy image below, estimate its cosmic redshift. Respond with a single decimal number per galaxy. Your predictions will be scored against the true redshift using R^2 (coefficient of determination) across all query galaxies.

## What you have

- `data/query_images/<targetid>.npy` -- 20 galaxy imaging cutouts, one file per galaxy, each a `(152, 152, 3)` float32 array (three photometric bands). No redshift is attached to these -- that is what you need to estimate.
- `data/reference_catalog.npz` -- a supporting reference catalog of 126,907 other galaxies with known redshifts, useful for grounding your estimate.
- One or more pretrained models may be available in your environment under `/models/<name>` -- each has its own documentation describing what it is and how to use it. It's up to you to decide whether any of them are useful for this task.

## Output

Write a CSV file to your workspace with exactly these columns: `targetid,redshift` -- one row per query galaxy (20 rows total, matching the files in `data/query_images/`). Then call `finish` with the path to this file.


==> redshift-identity.txt <==
## Model identity

The `astroclip` model mounted at `/models/astroclip` is the domain-relevant model for this task.


==> redshift-interface.txt <==
## Model interface

Load the checkpoint:

```python
from astroclip.models import AstroClipModel

model = AstroClipModel.load_from_checkpoint(
    checkpoint_path="/models/astroclip/weights/astroclip.ckpt",
    map_location=device,
    weights_only=False,
)
model.eval()
```

Call the model on a batch of preprocessed image tensors to get embeddings: `model(tensor, input_type="image")` returns a `(batch, 1024)` embedding. Always embed in batches of 2 or more -- a batch of exactly 1 crashes on an upstream bug in the model's cross-attention head.


==> redshift-protocol.txt <==
## Protocol

`data/reference_catalog.npz` already holds `embeddings`/`redshift` arrays for 126,907 reference galaxies, pre-embedded exactly the way your query images need to be.

Preprocess raw images before embedding them:

```python
from astroclip.data.datamodule import AstroClipCollator

collator = AstroClipCollator()
tensor = collator([{"image": torch.from_numpy(img)} for img in query_images])["image"]
```

This applies `ToRGB`, an arcsinh stretch of the raw nanomaggie flux, plus a center-crop -- required preprocessing, not optional. Skipping it produces near-degenerate embeddings. This must match how the reference embeddings in `data/reference_catalog.npz` were produced.

Then estimate redshift with a k-NN regressor:

```python
from sklearn.neighbors import KNeighborsRegressor
from sklearn.preprocessing import StandardScaler

scaler = StandardScaler().fit(reference_embeddings)
reference_scaled = scaler.transform(reference_embeddings)
query_scaled = scaler.transform(query_embeddings)

knn = KNeighborsRegressor(n_neighbors=64, weights="distance")
knn.fit(reference_scaled, reference_redshift)
predictions = knn.predict(query_scaled)```


==> result.txt <==
Describe, in your own words, how this run concluded and whether the result holds up, drawing on the scoring facts above. A clean, genuine success; a result that looks gamed or exploited somehow (hardcoded/memorized answers instead of a real method, peeking at solution or ground-truth files, exploiting a metric loophole, a suspiciously trivial method for a result this good); a crash or a submission that never became genuinely scoreable, and specifically what happened; or something else entirely. Say plainly if there's nothing questionable about it.


==> taxonomy_system_prompt.txt <==
You are extracting structured information from a log of an autonomous research agent's attempt at a task, for building a taxonomy of run outcomes. You will be shown the task description, the complete raw event log (trace.jsonl -- one JSON object per line: run_start, llm_response, tool_call, status_message, run_end, in chronological order), mechanical facts computed from the trace and the task's scoring, the task's intended approach, and the agent's final workspace. Read everything before answering; do not guess from a partial read. Some scoring facts are the agent's own self-reported claims, marked as such below -- treat those as claims to confirm or contradict using the trace, not as established fact. Respond with a single JSON object matching exactly the fields requested, and nothing else -- no markdown fencing, no commentary outside the JSON object. Make sure the JSON is syntactically valid: escape any quotation marks that appear inside a string value.


==> verification_behavior.txt <==
What did the agent actually do, if anything, to check its own work before submitting? Describe, in your own words, the specific check performed (or the absence of one) -- not just whether it was rigorous, but what it actually consisted of. This is about observed behavior, independent of what the task's own Verification condition nominally asked for or permitted.

